Lessons from Formally Verified Deployed Software Systems (Extended version)

The technology of formal software verification has made spectacular advances, but how much does it actually benefit the development of practical software? Considerable disagreement remains about the practicality of building systems with mechanically-checked proofs of correctness. Is this prospect confined to a few expensive, life-critical projects, or can the idea be applied to a wide segment of the software industry? To help answer this question, the present survey examines a range of projects, in various application areas, that have produced formally verified systems and deployed them for actual use. It considers the technologies used, the form of verification applied, the results obtained, and the lessons that the software industry should draw regarding its ability to benefit from formal verification techniques and tools. Note: this version is the extended article, covering all the systems identified as relevant. A shorter version, covering only a selection, is also available (see https://doi.org/10.1145/3785652).

==> years.txt <==
Project	Year	Approach
CompCert	2005	PB
CakeML	2012	PB
Vellvm	2012	PB
Vericert	2020	PB
Vermiliion	2019	PB
{Q*Cert}	2016	PB
{EiffelBase2}	2010	AA
{HACL*}	2017	AA
{Amazon s2n}	2015	PB
seL4	2004	PB
ProvenCore	2009	AA
Verve	2009	AA
mCertiKOS	2011	PB
mC2	2014	PB
{Hyper-V}	2007	AA
PikeOS	2007	AA
ExpressOS	2013	AA
SHOLIS	1993	AA
{Lockheed C130J}	1991	AA
{NATS iFACTS}	2006	AA
{EuroFighter}	2001	PB
Ynot	2008	PB
{Roissy Shuttle}	2005	RF
{Dutch Tunnel}	2015	AA
{Sizewell B}	1989	AA
{Ironclad Apps}	2014	AA
QUARK	2012	PB
CoCon	2013	PB
CoSMed	2016	PB
FloVer	2016	PB
{DICE*}	2021	PB
{Signal*}	2019	PB
